Viscoelastic Interfaces Driven in Disordered Media and Applications to Friction

Many complex systems respond to a continuous input of energy by an accumulation of stress over time, interrupted by sudden energy releases called avalanches. Recently, it has been pointed out that several basic features of avalanche dynamics are induced at the microscopic level by relaxation processes, which are neglected by most models. During my thesis, I studied two well-known models of avalanche dynamics, modified minimally by the inclusion of some forms of relaxation. The first system is that of a viscoelastic interface driven in a disordered medium. In mean-field, we prove that the interface has a periodic behaviour (with a new, emerging time scale), with avalanche events that span the whole system. We compute semi-analytically the friction force acting on this surface, and find that it is compatible with classical friction experiments. In finite dimensions (2D), the mean-field system-sized events become local, and numerical simulations give qualitative and quantitative results in good agreement with several important features of real earthquakes. The second system including a minimal form of relaxation consists in a toy model of avalanches: the Directed Percolation process. In our study of a non-Markovian variant of Directed Percolation, we observed that the universality class was modified but not completely. In particular, in the non-Markov case an exponent changes of value while several scaling relations still hold. This picture of an extended universality class obtained by the addition of a non-Markovian perturbation to the dynamics provides promising prospects for our first system.

==> Pdelta_pdelta.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Pdelta_pdelta.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1055.43136748bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.37525484)%
    \put(0,0){\includegraphics[width=\unitlength]{Pdelta_pdelta.pdf}}%
    \put(0.35794857,0.00445612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta$}}}%
    \put(0.87413225,0.00629674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta$}}}%
    \put(0.25547034,0.15967933){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\ding{192}}}}%
    \put(0.10659562,0.16160776){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\ding{193}}}}%
    \put(0.62261524,0.1497694){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\ding{194}}}}%
    \put(0.75664605,0.14967045){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\ding{195}}}}%
    \put(0.51468304,0.30682891){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P(\delta)$}}}%
    \put(-0.00074605,0.30682905){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P(\delta)$}}}%
  \end{picture}%
\endgroup%


==> Pdelta_stress.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Pdelta_stress.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1039.21268068bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38243629)%
    \put(0,0){\includegraphics[width=\unitlength]{Pdelta_stress.pdf}}%
    \put(0.38208436,0.17373974){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\ding{192}}}}%
    \put(0.57761719,0.2337853){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\ding{193}}}}%
    \put(0.76468164,0.17450976){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\ding{194}}}}%
    \put(0.10649102,0.20761161){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{$\sigma$}}}%
    \put(0.7204669,0.05857468){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\ding{195}}}}%
    \put(0.50678348,0.00120256){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w$}}}%
  \end{picture}%
\endgroup%


==> backupmax.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'backupmax.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1488.91573849bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.16463712)%
    \put(0,0){\includegraphics[width=\unitlength]{backupmax.pdf}}%
    \put(0.10716909,0.10681669){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_2$}}}%
    \put(0.07224434,0.10681668){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\phi_i$}}}%
    \put(0.21431014,0.11186777){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$X$}}}%
    \put(0.21431015,0.06888351){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$U$}}}%
    \put(0.34380035,0.12046461){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$\varepsilon$}}}%
    \put(0.47490246,0.07694303){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$\varepsilon$}}}%
    \put(0.84864821,0.01547507){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$k_2 \varepsilon$}}}%
    \put(0.03649144,0.14333541){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$U$}}}%
    \put(0.69014364,0.1524875){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma = k_2 (X-U)$}}}%
    \put(0.09398288,0.03023559){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$X$}}}%
    \put(0.04269263,0.11218972){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$\eta_u$}}}%
    \put(0.1528399,0.10413017){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{i+1}$}}}%
    \put(-0.00029167,0.10413015){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{i}$}}}%
    \put(0.20657028,0.15248751){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{elongation}}}%
    \put(0.95045808,0.01547507){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{time}}}%
    \put(0.66596499,0.05845933){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$k_2 \varepsilon$}}}%
    \put(0.61725461,0.1524875){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{stress}}}%
    \put(0.81103697,0.09607059){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sim \frac{\eta_u}{k_2}$}}}%
    \put(0.54318149,0.01547507){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{time}}}%
  \end{picture}%
\endgroup%


==> elastic_depinning_creep_schema.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'elastic_depinning_creep_schema.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{212.22737752bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49489422)%
    \put(0,0){\includegraphics[width=\unitlength]{elastic_depinning_creep_schema.pdf}}%
    \put(0.02505013,0.30201967){\rotatebox{89.9979786}{\makebox(0,0)[lb]{\smash{velocity}}}}%
    \put(0.97235056,0.07834961){\makebox(0,0)[lb]{\smash{$F$}}}%
    \put(0.05271862,0.05240955){\makebox(0,0)[lb]{\smash{equilibrium
depinning}}}%
    \put(0.60203077,0.18500759){\makebox(0,0)[lb]{\smash{$T=0$}}}%
    \put(0.43185441,0.18509795){\makebox(0,0)[lb]{\smash{$T>0$}}}%
    \put(0.80918722,0.05185461){\makebox(0,0)[lb]{\smash{fastﬂow}}}%
    \put(0.86107995,0.4098383){\makebox(0,0)[lb]{\smash{v\sim F}}}%
    \put(0.36546336,0.38567057){\makebox(0,0)[lb]{\smash{thermal rounding}}}%
    \put(0.11456609,0.23205763){\makebox(0,0)[lb]{\smash{creep}}}%
    \put(0.09260919,0.19526409){\makebox(0,0)[lb]{\smash{$\ln v\sim F^{-\mu}$}}}%
    \put(0.36417237,0.33324347){\makebox(0,0)[lb]{\smash{$v(F_c)\sim T^\Psi$}}}%
    \put(0.61427737,0.12539648){\makebox(0,0)[lb]{\smash{$v\sim (F-F_c)^\beta}}}%
    \put(0.82026529,0.01184484){\makebox(0,0)[lb]{\smash{V\to \infty}}}%
  \end{picture}%
\endgroup%


==> multiple_k2_zoom_cutsvg.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'multiple_k2_zoom_cutsvg.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{592.20875939bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74466984)%
    \put(0,0){\includegraphics[width=\unitlength]{multiple_k2_zoom_cutsvg.pdf}}%
  \end{picture}%
\endgroup%


==> myOmori-oldData-panView.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'myOmori-oldData-panView.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{892.83135845bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41699394)%
    \put(0,0){\includegraphics[width=\unitlength]{myOmori-oldData-panView.pdf}}%
  \end{picture}%
\endgroup%


==> overhangs.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'overhangs.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{819.59946695bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.22593293)%
    \put(0,0){\includegraphics[width=\unitlength]{overhangs.pdf}}%
    \put(0.69163347,0.14104987){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(c)}}}%
    \put(0.91222879,0.14104987){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(d)}}}%
    \put(0.12550325,0.14104987){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0.38904661,0.14104987){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
  \end{picture}%
\endgroup%


==> papanikolaou.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'papanikolaou.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{753.39895889bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66153529)%
    \put(0,0){\includegraphics[width=\unitlength]{papanikolaou.pdf}}%
    \put(-0.00068784,0.36103049){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\langle S \rangle$}}}%
    \put(0.85941419,0.57340138){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\dot{\gamma}=10^{-4}~s^{-1}$}}}%
    \put(0.8594142,0.35041194){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\dot{\gamma}=10^{-5}~s^{-1}$}}}%
    \put(0.8594142,0.12742254){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\dot{\gamma}=10^{-6}~s^{-1}$}}}%
    \put(-0.00068784,0.57340134){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\langle S \rangle$}}}%
    \put(-0.00068784,0.13166943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\langle S \rangle$}}}%
  \end{picture}%
\endgroup%


==> patches_stress_2D.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'patches_stress_2D.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{706.24501953bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.84790475)%
    \put(0,0){\includegraphics[width=\unitlength]{patches_stress_2D.pdf}}%
    \put(0.46006922,0.00443179){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w$}}}%
    \put(-0.00188054,0.66330041){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0.89693511,0.67291192){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$\sigma$}}}%
  \end{picture}%
\endgroup%


==> stick_slip_trivial_sigma_de_t.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'stick_slip_trivial_sigma_de_t.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{265.255489bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.60948365)%
    \put(0,0){\includegraphics[width=\unitlength]{stick_slip_trivial_sigma_de_t.pdf}}%
    \put(0.23701061,0.04192795){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.60331028,0.04192795){\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.96960996,0.04192795){\makebox(0,0)[lb]{\smash{50}}}%
    \put(0.0198954,0.13842413){\makebox(0,0)[lb]{\smash{0.1}}}%
    \put(0.0198954,0.21405272){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.0198954,0.28968584){\makebox(0,0)[lb]{\smash{0.3}}}%
    \put(0.0198954,0.36531444){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.0198954,0.51657653){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.0198954,0.5922055){\makebox(0,0)[lb]{\smash{0.7}}}%
    \put(0.45479381,0.04121156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_2$}}}%
    \put(0.52717682,0.04121152){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_3$}}}%
    \put(0.15984231,0.04128224){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_1$}}}%
    \put(-0.00071305,0.5540539){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lb]{\smash{$\sigma$}}}%
    \put(0.88199072,0.00042293){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{time}}}%
    \put(-0.00078646,0.4569774){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mu_s L$}}}%
    \put(0.08341906,0.01363123){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{stick}}}}%
    \put(0.30660015,0.01363123){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{slip}}}}%
    \put(0.65645214,0.01363123){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{slip}}}}%
    \put(0.47549421,0.01363123){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{stick}}}}%
  \end{picture}%
\endgroup%


==> velocity_weakening.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'velocity_weakening.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1082.67994858bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3763967)%
    \put(0,0){\includegraphics[width=\unitlength]{velocity_weakening.pdf}}%
    \put(0.10969093,0.19616328){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{stick-slip}}}%
    \put(0.33136308,0.19616328){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{steady sliding}}}%
    \put(0.02686405,0.07880186){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{c}}}%
  \end{picture}%
\endgroup%

